What Formulation Should One Choose for Modeling a 3D HTS Motor Pole with Ferromagnetic Materials?

We discuss the relevance of several finite-element formulations for nonlinear systems containing high-temperature superconductors (HTS) and ferromagnetic materials (FM), in the context of a 3D motor pole model. The formulations are evaluated in terms of their numerical robustness and efficiency. We propose a coupled h-phi-a-formulation as an optimal choice, modeling the problem with an a-formulation in the FM and an h-phi-formulation in the remaining domains. While maintaining a low number of degrees of freedom, the h-phi-a-formulation guarantees a robust resolution and strongly reduces the number of iterations required for handling the nonlinearities of HTS and FM compared to standard formulations.

==> bLine2.txt <==
position_y bnorm_h_t1 bnorm_a_t1 bnorm_h_t2 bnorm_a_t2
0 0.547053 0.563722 0.868915 0.832994
0.629792 0.547053 0.563722 0.868915 0.832994
1.25958 0.561408 0.565325 0.87576 0.890948
1.88938 0.509486 0.514646 0.903359 0.883248
2.51917 0.509486 0.514646 0.903359 0.883248
3.14896 0.508362 0.488846 0.916602 0.918796
3.77875 0.46656 0.472899 0.935208 0.915857
4.40854 0.46656 0.472899 0.935208 0.915857
5.03833 0.458103 0.464359 0.952454 0.93868
5.66813 0.451427 0.410347 0.956862 0.980159
6.29792 0.451427 0.410347 0.956862 0.980159
6.92771 0.379271 0.40589 0.963082 0.95322
7.5575 0.384063 0.361621 0.961753 0.991366
8.18729 0.364855 0.372497 1.0144 1.00107
8.81709 0.332029 0.33362 1.02575 1.01651
9.44688 0.332029 0.33362 1.02575 1.01651
10.0767 0.333347 0.312643 0.97726 1.00362
10.7065 0.289769 0.262267 1.00953 1.04599
11.3363 0.289769 0.262267 1.00953 1.04599
11.966 0.262047 0.246802 1.01714 1.04741
12.5958 0.262047 0.246802 1.01714 1.04741
13.2256 0.255598 0.250898 0.997458 1.00202
13.8554 0.219606 0.192973 1.02479 1.05387
14.4852 0.219606 0.192973 1.02479 1.05387
15.115 0.18947 0.18787 1.03236 1.05812
15.7448 0.18947 0.18787 1.03236 1.05812
16.3746 0.18947 0.18787 1.03236 1.05812
17.0044 0.184829 0.140133 1.05252 1.08106
17.6342 0.184829 0.140133 1.05252 1.08106
18.264 0.156044 0.164862 1.06992 1.0777
18.8938 0.156044 0.164862 1.06992 1.0777
19.5235 0.156044 0.164862 1.06992 1.0777
20.1533 0.181419 0.130621 1.10319 1.13619
20.7831 0.181419 0.130621 1.10319 1.13619
21.4129 0.179412 0.17101 1.1294 1.14312
22.0427 0.179412 0.17101 1.1294 1.14312
22.6725 0.238606 0.209638 1.09023 1.10492
23.3023 0.28258 0.225956 1.12784 1.16155
23.9321 0.28258 0.225956 1.12784 1.16155
24.5619 0.28619 0.287992 1.15662 1.14879
25.1917 0.28619 0.287992 1.15662 1.14879
25.8215 0.347175 0.32083 1.1095 1.09507
26.4513 0.350435 0.379761 1.13516 1.1002
27.081 0.350435 0.379761 1.13516 1.1002
27.7108 0.413349 0.354173 1.04282 1.08251
28.3406 0.414062 0.468409 1.09024 1.07126
28.9704 0.504311 0.472129 1.0996 1.1164
29.6002 0.494675 0.534045 1.10887 1.10048
30.23 0.575445 0.520094 1.1142 1.09204
30.8598 0.575445 0.520094 1.1142 1.09204
31.4896 0.575445 0.520094 1.1142 1.09204
32.1194 0.61624 0.626106 1.08677 1.15408
32.7492 0.61624 0.626106 1.08677 1.15408
33.379 0.61624 0.626106 1.08677 1.15408
34.0088 0.61624 0.626106 1.08677 1.15408
34.6386 0.61624 0.626106 1.08677 1.15408
35.2683 0.641624 0.664831 1.15514 1.14295
35.8981 0.641624 0.664831 1.15514 1.14295
36.5279 0.562801 0.619778 0.973305 1.11393
37.1577 0.562801 0.619778 0.973305 1.11393
37.7875 0.562801 0.619778 0.973305 1.11393
38.4173 0.562801 0.619778 0.973305 1.11393
39.0471 0.606992 0.589373 1.06479 1.01441
39.6769 0.606992 0.589373 1.06479 1.01441
40.3067 0.497219 0.582407 0.878903 1.01575
40.9365 0.497219 0.582407 0.878903 1.01575
41.5663 0.497219 0.582407 0.878903 1.01575
42.1961 0.497219 0.582407 0.878903 1.01575
42.8258 0.55996 0.53032 0.973598 0.915968
43.4556 0.55996 0.53032 0.973598 0.915968
44.0854 0.55996 0.53032 0.973598 0.915968
44.7152 0.444744 0.522095 0.769487 0.91377
45.345 0.444744 0.522095 0.769487 0.91377
45.9748 0.444744 0.522095 0.769487 0.91377
46.6046 0.524195 0.462035 0.902199 0.800751
47.2344 0.524195 0.462035 0.902199 0.800751
47.8642 0.524195 0.462035 0.902199 0.800751
48.494 0.410211 0.458268 0.713449 0.7888
49.1238 0.410211 0.458268 0.713449 0.7888
49.7536 0.410211 0.458268 0.713449 0.7888
50.3833 0.462491 0.404031 0.794906 0.70334
51.0131 0.462491 0.404031 0.794906 0.70334
51.6429 0.462491 0.404031 0.794906 0.70334
52.2727 0.462491 0.404031 0.794906 0.70334
52.9025 0.334677 0.398801 0.585092 0.691873
53.5323 0.334677 0.398801 0.585092 0.691873
54.1621 0.334677 0.398801 0.585092 0.691873
54.7919 0.390314 0.363292 0.672729 0.635453
55.4217 0.390314 0.363292 0.672729 0.635453
56.0515 0.320494 0.291164 0.563959 0.508545
56.6813 0.320494 0.291164 0.563959 0.508545
57.3111 0.320494 0.291164 0.563959 0.508545
57.9408 0.230688 0.289664 0.40629 0.50939
58.5706 0.230688 0.289664 0.40629 0.50939
59.2004 0.230688 0.289664 0.40629 0.50939
59.8302 0.230688 0.289664 0.40629 0.50939
60.46 0.230688 0.289664 0.40629 0.50939
61.0898 0.230688 0.289664 0.40629 0.50939
61.7196 0.230946 0.194581 0.407787 0.347038
62.3494 0.15488 0.186937 0.274374 0.333721
62.9792 0.15488 0.186937 0.274374 0.333721
63.609 0.15488 0.186937 0.274374 0.333721
64.2388 0.15488 0.186937 0.274374 0.333721
64.8686 0.15488 0.186937 0.274374 0.333721
65.4984 0.15488 0.186937 0.274374 0.333721
66.1281 0.15488 0.186937 0.274374 0.333721
66.7579 0.15488 0.186937 0.274374 0.333721
67.3877 0.19025 0.184662 0.338338 0.327026
68.0175 0.138287 0.127409 0.247077 0.227429
68.6473 0.131683 0.115642 0.233911 0.208347
69.2771 0.131683 0.115642 0.233911 0.208347
69.9069 0.131683 0.115642 0.233911 0.208347
70.5367 0.131683 0.115642 0.233911 0.208347
71.1665 0.131683 0.115642 0.233911 0.208347
71.7963 0.131683 0.115642 0.233911 0.208347
72.4261 0.131683 0.115642 0.233911 0.208347
73.0559 0.0956631 0.106771 0.17202 0.191295
73.6856 0.0956631 0.106771 0.17202 0.191295
74.3154 0.0956631 0.106771 0.17202 0.191295
74.9452 0.0956631 0.106771 0.17202 0.191295
75.575 0.0956631 0.106771 0.17202 0.191295
76.2048 0.0956631 0.106771 0.17202 0.191295
76.8346 0.0956631 0.106771 0.17202 0.191295
77.4644 0.0947537 0.0825037 0.169737 0.148899
78.0942 0.0947537 0.0825037 0.169737 0.148899
78.724 0.0664635 0.0717745 0.119654 0.12986
79.3538 0.0664635 0.0717745 0.119654 0.12986
79.9836 0.0664635 0.0717745 0.119654 0.12986
80.6134 0.0664635 0.0717745 0.119654 0.12986
81.2431 0.0664635 0.0717745 0.119654 0.12986
81.8729 0.0664635 0.0717745 0.119654 0.12986
82.5027 0.0664635 0.0717745 0.119654 0.12986
83.1325 0.0664635 0.0717745 0.119654 0.12986
83.7623 0.0664635 0.0717745 0.119654 0.12986
84.3921 0.0664635 0.0717745 0.119654 0.12986
85.0219 0.0664635 0.0717745 0.119654 0.12986
85.6517 0.0668922 0.057015 0.120609 0.103364
86.2815 0.0668922 0.057015 0.120609 0.103364
86.9113 0.0668922 0.057015 0.120609 0.103364
87.5411 0.0668922 0.057015 0.120609 0.103364
88.1709 0.0477485 0.0587625 0.0865672 0.106203
88.8007 0.0477485 0.0587625 0.0865672 0.106203
89.4304 0.0477485 0.0587625 0.0865672 0.106203
90.0602 0.0477485 0.0587625 0.0865672 0.106203
90.69 0.0477485 0.0587625 0.0865672 0.106203
91.3198 0.0477485 0.0587625 0.0865672 0.106203
91.9496 0.0477485 0.0587625 0.0865672 0.106203
92.5794 0.0477485 0.0587625 0.0865672 0.106203
93.2092 0.0477485 0.0587625 0.0865672 0.106203
93.839 0.0477485 0.0587625 0.0865672 0.106203
94.4688 0.0477485 0.0587625 0.0865672 0.106203
95.0986 0.0477485 0.0587625 0.0865672 0.106203
95.7284 0.0471003 0.043591 0.0849232 0.0795475
96.3582 0.0471003 0.043591 0.0849232 0.0795475
96.9879 0.0375889 0.0385858 0.0684968 0.0699694
97.6177 0.0375889 0.0385858 0.0684968 0.0699694
98.2475 0.035535 0.0379686 0.0641895 0.0691939
98.8773 0.035535 0.0379686 0.0641895 0.0691939
99.5071 0.035535 0.0379686 0.0641895 0.0691939
100.137 0.035535 0.0379686 0.0641895 0.0691939
100.767 0.035535 0.0379686 0.0641895 0.0691939
101.396 0.035535 0.0379686 0.0641895 0.0691939
102.026 0.035535 0.0379686 0.0641895 0.0691939
102.656 0.035535 0.0379686 0.0641895 0.0691939
103.286 0.035535 0.0379686 0.0641895 0.0691939
103.916 0.035535 0.0379686 0.0641895 0.0691939
104.545 0.035535 0.0379686 0.0641895 0.0691939
105.175 0.0316612 0.0345794 0.0575787 0.0628323
105.805 0.0316612 0.0345794 0.0575787 0.0628323
106.435 0.0316612 0.0345794 0.0575787 0.0628323
107.065 0.0316612 0.0345794 0.0575787 0.0628323
107.694 0.0316612 0.0345794 0.0575787 0.0628323
108.324 0.0316612 0.0345794 0.0575787 0.0628323
108.954 0.0316612 0.0345794 0.0575787 0.0628323
109.584 0.0316612 0.0345794 0.0575787 0.0628323
110.214 0.0316612 0.0345794 0.0575787 0.0628323
110.843 0.0316612 0.0345794 0.0575787 0.0628323
111.473 0.0316612 0.0345794 0.0575787 0.0628323
112.103 0.0299986 0.0277874 0.0542786 0.0508717
112.733 0.0299986 0.0277874 0.0542786 0.0508717
113.363 0.0299986 0.0277874 0.0542786 0.0508717
113.992 0.0299986 0.0277874 0.0542786 0.0508717
114.622 0.0239858 0.0244403 0.0437432 0.0445559
115.252 0.0239858 0.0244403 0.0437432 0.0445559
115.882 0.0239858 0.0244403 0.0437432 0.0445559
116.511 0.0239858 0.0244403 0.0437432 0.0445559
117.141 0.0222171 0.025017 0.0402984 0.0457401
117.771 0.0222171 0.025017 0.0402984 0.0457401
118.401 0.0222171 0.025017 0.0402984 0.0457401
119.031 0.0222171 0.025017 0.0402984 0.0457401
119.66 0.0222171 0.025017 0.0402984 0.0457401
120.29 0.0222171 0.025017 0.0402984 0.0457401
120.92 0.0222171 0.025017 0.0402984 0.0457401
121.55 0.0222171 0.025017 0.0402984 0.0457401
122.18 0.0222171 0.025017 0.0402984 0.0457401
122.809 0.0222171 0.025017 0.0402984 0.0457401
123.439 0.0222171 0.025017 0.0402984 0.0457401
124.069 0.0222171 0.025017 0.0402984 0.0457401
124.699 0.0222171 0.025017 0.0402984 0.0457401
125.329 0.0222171 0.025017 0.0402984 0.0457401


==> b_of_h.txt <==
h b
0 0
16 0.239673
28.4525 0.400522
50.5964 0.751661
89.9746 1.31885
160 1.66999
284.525 1.87586
505.964 2.02449
899.746 2.11714
1600 2.18526
2845.25 2.23036
5059.64 2.25778
8997.46 2.27848
16000 2.29695
28452.5 2.31281
47961.6 2.33732

